A Pulsar-Based Map of Galactic Acceleration

Binary pulsars can be used to probe Galactic potential gradients through calculating their line-of-sight accelerations. We present the first data release of direct line-of-sight acceleration measurements for 29 binary pulsars. We validate these data with a local acceleration model, and compare our results to those from earlier works. We find evidence for an acceleration gradient in agreement with these values, with our results indicating a local disk density of $\rho_\mathrm{d} = 0.040_{-0.020}^{+0.020} \ \mathrm{M_\odot}\mathrm{pc}^{-3}$. We also find evidence for unmodeled noise of unknown origin in our data set.

==> acc_data_out_212.csv <==
,names,RA,DEC,pmra,pmra_err,pmdec,pmdec_err,distance,dist_err,x,y,z,e,e_err,Mp,Mp_err,MC,MC_err,Pb,Pb_err,Pb_dot,Pb_dot_err,Pb_dot_kin,Pb_dot_kin_err,Pb_dot_GW,Pb_dot_GW_err,acc,acc_err
,HH:MM:SS,HH:MM:SS,rad/s,rad/s,rad/s,rad/s,pc,pc,pc,pc,pc,pc,,,M_o,M_o,M_o,s,s,S,,,,,,,m/s^2,m/s^2
0,B1259-63,13:02:47.638337,-63:50:08.62859,-7.01,-1.07693357688096E-15,-0.53,-8.14229380523405E-17,2600.0,350.0,-6661.5146403269300,-2150.5081106788100,-27.935778980168100,0.8698797,6E-08,1.4181757833912500,0.35001785292209700,4.139869,1.008291,107000000.0,0.518,1.4E-08,7E-09,3.3399525446704E-11,4.51412704719748E-12,-2.49579132703293E-16,3.62251504495354E-16,3.91316033737593E-08,1.96125947883666E-08
1,B1534+12,15:37:09.961730,+11:55:55.43387,1.482,2.27676970176545E-16,-25.285,-3.88448865783666E-15,940.0,65.0,-7532.482686092920,212.1324283243960,721.5856812262220,0.274,7E-08,1.3326829170166000,0.0010007694357973700,1.3452,0.001,36400.0,1.73E-07,-1.37E-13,3E-16,5.33231982583073E-14,3.68770638722018E-15,-1.91605279037967E-13,8.45164080121566E-16,1.05592897881507E-11,3.12574141543458E-11
2,B1913+16,19:15:27.99942,+16:06:27.3868,-0.72,-1.1061229320318E-16,-0.03,-4.60884555013248E-18,4100.0,1350.0,-5486.196726656590,3137.138522521520,165.86342529496100,0.617134,4E-07,1.4282337676706300,0.00010007694357973700,1.39,0.0001,27900.0,2.59E-07,-2.42E-12,1E-15,1.44303885292195E-16,8.56869203788473E-17,-2.37598798367386E-12,9.98589509010621E-16,-4.74470672846584E-10,1.52132516508815E-11
3,J0348+0432,03:48:43.639000,+04:32:11.4580,4.04,6.20657867417841E-16,3.5,5.37698647515456E-16,1600.0,900.0,-9403.859281307450,-74.59481548612890,-933.7701199768020,2.4E-06,0.0,2.01159685587412,0.04003077743189500,0.172,0.003,8850.0,6.05E-07,-2.73E-13,4.5E-14,9.82809750610355E-16,5.98134757099322E-16,-2.58028909750801E-13,2.95424813983435E-14,-5.40436033404415E-10,1.82362405580493E-09
4,J0437-4715,04:37:15.8961737,-47:15:09.110714,121.4385,1.86563763446588E-14,-71.4754,-1.09806359744646E-14,156.0,1.1,-8155.390160984140,-111.1593985995170,-83.42526528704790,1.92E-05,1.5E-09,1.4382917519500000,0.06990299074162570,0.163681,0.023393,496000.0,0.0346,3.73E-12,6E-15,3.73224892236504E-12,2.63175663456048E-14,-2.36843306921017E-16,1.31412409811775E-16,-1.21614138411943E-12,1.63152231385563E-11
5,J0613-0200,06:13:43.975901,-02:00:47.23742,1.834,2.81754091298099E-16,-10.353,-1.59051259935072E-15,1110.0,50.0,-9067.096535008570,-554.5207184009980,-156.25639920209400,5.24E-06,0.0,3.1984390008398500,1.2522190427816400,0.18,0.1,104000.0,3.46E-06,2E-14,8E-15,3.10012708851065E-14,1.39886708918051E-15,-6.11301654481708E-15,1.65744950199161E-14,-1.40909786923513E-11,5.3205283812688E-11
6,J0737-3039A/B,07:37:51.248419,-30:39:40.71431,-3.82,-5.86859666716869E-16,2.13,3.27228034059406E-16,735.0,60.0,-8429.050844448940,-665.3463409182980,-36.14443722772060,0.0878,9E-07,1.3377119091562900,0.005003847178986870,1.25,0.005,8830.0,4.32E-06,-1.25E-12,1.7E-14,3.01591267560265E-16,9.44634540901613E-17,-1.2457575171269E-12,2.84689807776767E-14,-1.54278500108955E-10,1.12578639179622E-09
7,J0740+6620,07:40:45.792765,+66:20:33.51965,-10.32,-1.58544286924557E-15,-30.87,-4.74250207108632E-15,1150.0,160.0,-8984.109095791770,504.0418848045690,591.031323227647,6.01E-06,0.0,1.9914808873153800,0.06990299074162570,0.26,0.008,412000.0,8.64E-06,1.2E-12,2E-13,1.21941343543104E-12,1.69699888665324E-13,-6.34471811320344E-16,1.27575855263254E-16,-1.36645428695337E-11,1.90858545434624E-10
8,J0751+1807,07:51:09.155331,+18:07:38.4864,-2.73,-4.19404945062056E-16,-13.4,-2.05861767905918E-15,1400.0,350.0,-9325.493589522590,-504.71713019122200,527.5540728578900,3.3E-06,0.0,1.6394514375374100,0.14986396576262200,0.16,0.01,22700.0,6.05E-07,-3.5E-14,2.5E-15,1.44376696183829E-14,3.66610139177704E-15,-4.33949481227305E-14,2.14953371650249E-14,-7.98045079379336E-11,2.89868563580261E-10
9,J1012+5307,10:12:33.438448,+53:07:02.26348,2.64,4.05578408411658E-16,-25.54,-3.92366384501279E-15,845.0,14.0,-8622.625564031760,179.39385560224600,677.4507605269220,1.185E-06,1.883E-07,1.7199153117723700,0.15992195004199300,0.165,0.015,52200.0,6.05E-07,6.3E-14,1E-14,7.06409238494531E-14,1.2018812208734E-15,-1.15407379068266E-14,6.37481498497052E-15,2.23972191954588E-11,6.8457483414904E-11
10,J1017-7156,10:17:51.320769,-71:56:41.61508,-7.41,-1.13838485088272E-15,6.871,1.05557925916534E-15,1400.0,1800.0,-7620.62997425823,-1270.9368405495700,-284.7721694921090,0.000142,6E-07,2.0015388715947500,0.7996097502099630,0.27,0.4,563000.0,0.0778,4E-13,2E-13,1.95530055768753E-13,2.51396575282379E-13,-3.92444024694839E-16,2.19327891932761E-15,1.09087387081704E-10,1.71065637147149E-10
11,J1022+1001,10:22:57.9944,+10:01:52.68,-15.86241582,-2.43691415221194E-15,-1.4846,-2.28076403457556E-16,850.0,55.0,-8450.401901331950,-419.4291610099970,683.1547962795250,9.7E-05,4E-08,1.5992195004199300,0.2499409093423590,0.87,0.06,674000.0,0.0912,2.08E-13,6.82E-14,3.53245607775452E-13,2.2871460167882E-14,-7.27886926409671E-16,5.40329889002406E-16,-6.42808942995434E-11,3.19963688290546E-11
12,J1125-6014,11:25:55.229631,-60:14:06.69545,11.106,1.70619462265904E-15,-13.038,-2.00300427608758E-15,1500.0,800.0,-7547.8599392902900,-1385.6092907118800,42.72411056632760,6.15E-07,0.0,1.67968337465489,0.16997993432136300,0.33,0.02,756000.0,3.46E-05,7E-13,1E-13,8.0806286034197E-13,4.30970908335879E-13,-2.5642270741755E-16,1.35203486474838E-16,-4.27507366755109E-11,1.75442253746276E-10
13,J1455-3330,14:55:47.970656,-33:30:46.3869,7.88,1.2105900978348E-15,-2.07,-3.18010342959141E-16,760.0,55.0,-7509.052748515930,-343.23272063611800,310.83381871387200,0.000169641,1.2E-08,0.0,0.0,0.0,0.0,6581482.6301856,0.00069,4.593E-12,2.218E-12,8.06569214726963E-13,6.50014179244942E-14,0,0,1.72475330552056E-10,1.0107527332572E-10
14,J1600-3053,16:00:51.903102,-30:53:49.39259,-0.961,-1.47636685789244E-16,-6.97,-1.07078844948078E-15,1390.0,40.0,-6838.9398095824100,-365.4291997388020,411.1669975431760,0.000173719,7E-09,1.2003198439000900,0.5381021589463270,0.29,0.07,1240000.0,0.0778,5E-13,1E-13,2.07277476451202E-13,6.21921113762882E-15,-7.80531585856777E-17,1.77904444244642E-16,7.07898424152613E-11,2.42235604354485E-11
15,J1603-7202,16:03:35.675239,-72:02:32.75811,-2.451,-3.76542681445824E-16,-7.357,-1.13024255707749E-15,530.0,280.0,-7749.305696190480,-352.3713251192880,-112.81608069862900,9.33E-06,0.0,1.4181757833912500,0.35001785292209700,0.337792,0.051202,545000.0,1.64E-05,1.9E-13,4E-14,4.21944957720359E-14,2.22920439915609E-14,-4.0023690081506E-16,5.14019379589188E-16,8.15247035279053E-11,2.51909222401023E-11
16,J1614-2230,16:14:36.507540,-22:30:31.2961,3.86,5.93004794117046E-16,-32.2,-4.9468275571422E-15,690.0,45.0,-7479.1147502574500,-83.00782934963370,257.3216697788850,1.34E-06,0.0,1.9375147726644200,0.013980598148325100,0.495,0.005,751000.0,5.18E-06,1.57E-12,1.3E-13,1.32394180505492E-12,9.92800025624194E-14,-4.21345846286549E-16,2.11497914265943E-17,9.83924199474772E-11,6.52973527246118E-11
17,J1640+2224,16:40:16.745069,+22:24:08.82406,2.08,3.19546624809185E-16,-11.34,-1.74214361795008E-15,1080.0,240.0,-7480.843770042900,556.8370435408410,688.0970462783170,0.000797265,1.3E-08,4.40001609277486,2.5000125724803600,0.45304,0.18285,15159801.1879008,0.0006,9.501E-12,1.939E-12,5.28671343600635E-12,1.17500417309807E-12,-4.64527461475222E-18,1.43973049462986E-17,8.33396628817712E-11,4.48356827711947E-11
18,J1713+0747,17:13:49.5337847,+07:47:37.479763,4.9238,7.56434457324744E-16,-3.9146,-6.01392893018287E-16,1310.0,40.0,-7081.5431332534,570.0285744496990,576.3828964638960,7.49E-05,5E-10,1.1013492785910800,0.20015388715947500,0.25,0.03,5860000.0,0.259,2E-13,1E-13,7.37876281488161E-13,2.25375225580035E-14,-4.78923629184553E-18,4.60078238051895E-18,-2.75170335751392E-11,5.24423177881061E-12
19,J1738+0333,17:38:53.9658386,+03:33:10.86667,7.037,1.08108153787608E-15,5.073,7.79355782527403E-16,1740.0,140.0,-6653.596323206660,770.8979058688230,547.2838825314580,3.4E-07,0.0,1.458407720508740,0.05984500646225510,0.182,0.016,30700.0,1.12E-07,-1.7E-14,3.1E-15,9.76546398714843E-15,7.86271924856309E-16,-2.74009498541808E-14,1.00758732005014E-14,6.20566352123456E-12,1.03230706547114E-10
20,J1741+1351,17:41:31.1447385,+13:51:44.11589,-8.98,-1.37958110133966E-15,-7.41,-1.13838485088272E-15,1800.0,400.0,-6799.775297283770,1027.432556224810,681.2351665144790,1.6E-07,0.27988,1.1403038517050800,0.43011461073086500,0.22,0.045,58807.2522,1E-05,1.32682130770127E-12,3.64548937154687E-13,3.4855374239627E-14,7.74748992969449E-15,-3.23835068649978E-14,5.31677994081618E-14,6.75137774872005E-09,1.87850407489645E-09
21,J1909-3744,19:09:47.4322832,-37:44:14.583740,-9.5141,-1.46163391495051E-15,-35.777,-5.49635557490299E-15,1140.0,10.0,-7048.99389460301,-5.04710216712067,-364.2838615910840,1.06E-07,0.0,1.5690455475818100,0.020015388715947500,0.205,0.003,132000.0,8.64E-08,5.09E-13,7E-16,5.00994793150619E-13,4.39549322597749E-15,-2.84708002121541E-15,2.28724549724584E-16,2.46472254231602E-11,1.01219840071467E-11
22,J1933-6211,19:33:32.42668,-62:11:46.876,-5.54,-8.51100144924465E-16,10.7,1.64382157954725E-15,1200.0,400.0,-7173.335924845810,-454.587213364995,-556.640447538487,1.4E-06,4E-07,1.400021121766990,0.2500012572480360,0.43,0.05,1107596.74046112,6.9E-05,3.871E-21,2E-25,4.68755239551016E-13,1.57119164345763E-13,-1.52076920864457E-16,1.41768531540351E-16,-1.26836498934155E-10,4.25273548862953E-11
23,J2043+1711,20:43:20.8813524,+17:11:28.8999,-5.703,-8.76141539080185E-16,-10.84,-1.66532952544787E-15,1600.0,200.0,-7396.639064724730,1361.5339865865200,-403.59999362150600,4.89E-06,4.13E-06,1.4103758165826000,0.1900506419508470,0.175,0.016,5336.246831364,4.32E-07,1.02304580350952E-13,1.19900951740796E-14,3.11175281237868E-15,3.89087223760843E-16,-4.76025102678841E-13,3.45612947611421E-13,3.23159708752588E-08,1.9428365402168E-08
24,J2129-5721,21:29:22.771225,-57:21:14.24707,9.294,1.42782035143104E-15,-9.559,-1.46853182045721E-15,600.0,400.0,-7719.950153225840,-162.81182894789900,-393.77163994543800,1.21E-05,0.0,1.4181757833912500,0.35001785292209700,0.154026,0.021936,572000.0,4.32E-05,1.51E-12,9E-14,1.48195718729976E-13,9.87975481045361E-14,-1.74461053295751E-16,2.26226491660023E-16,7.13830340742757E-10,7.00450808166915E-11
25,J2145-0750,21:45:50.459526,-07:50:18.5083,-9.49,-1.45793147569191E-15,-9.09,-1.39648020169014E-15,620.0,20.0,-7813.811042818310,340.7512736163820,-395.5226537491120,1.93E-05,0.0,1.3025089641784900,0.5003847178986870,0.83,0.06,591000.0,7.78E-06,1.3E-13,2E-14,1.53714017970118E-13,5.15814109062285E-15,-7.39151762007393E-16,1.25678715140237E-15,-1.16543005291891E-11,1.04966186690179E-11
26,J2222-0137,22:22:05.969040,-01:37:15.7251,44.7,6.8671798696974E-15,-5.69,-8.74144372675127E-16,268.1,1.05,-8035.206282701310,164.24273590718100,-172.52202910257900,0.000380926,0.0,1.6092774846993000,0.13980598148325100,1.33,0.08,211000.0,5.18E-07,2.51E-13,8E-15,2.79027272644765E-13,1.55602434198001E-15,-7.33259803012718E-15,3.25564969349689E-15,-2.94033524655565E-11,1.24692783719696E-11
27,J2234+0611,22:34:23.073090,+06:11:28.68633,25.3,3.88679308061173E-15,9.71,1.49172967639288E-15,950.0,40.0,-7920.409087407530,664.3339296296030,-627.6845961848950,0.129274035,8E-09,1.377943846273770,0.010007694357973700,0.3,0.013,2760000.0,0.000691,3.1E-12,2.5E-12,4.67758492128195E-12,1.97826394934461E-13,-2.61820338174493E-17,4.231002053392E-18,-1.71355149303833E-10,2.72399991209997E-10
28,J2339-0533,23:39:38.74,-05:33:05.32,4.15,6.37556967768327E-16,-10.31,-1.58390658739553E-15,1440.0,300.0,-8025.147123225830,657.8802401506770,-1256.4698494468000,0.00021,5E-07,1.3980598148325100,0.04003077743189500,0.35,0.06,16700.0,3.46E-06,-2.23E-20,1.9E-22,7.21577471564532E-15,1.67335267279089E-15,-1.36401071041955E-13,8.76545764385272E-14,2.31908807411682E-09,1.57383047284214E-09
